Penalized Splines for Smooth Representation of High-dimensional Monte Carlo Datasets

Detector response to a high-energy physics process is often estimated by Monte Carlo simulation. For purposes of data analysis, the results of this simulation are typically stored in large multi-dimensional histograms, which can quickly become both too large to easily store and manipulate and numerically problematic due to unfilled bins or interpolation artifacts. We describe here an application of the penalized spline technique to efficiently compute B-spline representations of such tables and discuss aspects of the resulting B-spline fits that simplify many common tasks in handling tabulated Monte Carlo data in high-energy physics analysis, in particular their use in maximum-likelihood fitting.

==> photospline/CMakeLists.txt <==
PROJECT (photospline C CXX)

CMAKE_MINIMUM_REQUIRED (VERSION 2.8)

# -----------------------------------------------------------------------------
# Release information.
# -----------------------------------------------------------------------------
SET (PHOTOSPLINE_MAJOR_VERSION 1 CACHE STRING "Major version number")
SET (PHOTOSPLINE_MINOR_VERSION 2 CACHE STRING "Minor version number")
SET (PHOTOSPLINE_PATCH_VERSION 0 CACHE STRING "Patch number")
SET (PHOTOSPLINE_CODENAME "trunk" CACHE STRING "Code/type name for project")

# -----------------------------------------------------------------------------
# Kill build if attempted in-place
# -----------------------------------------------------------------------------
IF ("${CMAKE_SOURCE_DIR}" STREQUAL "${CMAKE_BINARY_DIR}")
  MESSAGE (FATAL_ERROR "!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!
                          PhotoSpline Build Warning:
     Please do not try building inside the source tree; it creates a mess!

 Instructions:
   1) rm -rf CMakeFiles CMakeCache.txt
   2) cd ../build
   3) cmake -DCMAKE_INSTALL_PREFIX=/path/to/install ../src
   4) make && make install
!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!!")
ENDIF ("${CMAKE_SOURCE_DIR}" STREQUAL "${CMAKE_BINARY_DIR}")

# -----------------------------------------------------------------------------
# Set up build paths and external packages
# -----------------------------------------------------------------------------
SET (CMAKE_MODULE_PATH ${CMAKE_SOURCE_DIR}/cmake
                       ${CMAKE_SOURCE_DIR}/cmake/Packages)

INCLUDE (CFITSIO)
INCLUDE (GSL)
INCLUDE (LAPACK)
INCLUDE (SuiteSparse)
INCLUDE (Python)

SET (PHOTOSPLINE_BUILD "${CMAKE_BINARY_DIR}")
SET (PHOTOSPLINE_SRC "${CMAKE_SOURCE_DIR}")
SET (PHOTOSPLINE_INSTALL "${CMAKE_INSTALL_PREFIX}")
SET (PHOTOSPLINE_BINDIR "${CMAKE_INSTALL_PREFIX}/bin")
SET (PHOTOSPLINE_LIBDIR "${CMAKE_INSTALL_PREFIX}/lib")
SET (PHOTOSPLINE_INCDIR "${CMAKE_INSTALL_PREFIX}/include")
IF (NOT DEFINED PHOTOSPLINE_CFLAGS)
  SET (PHOTOSPLINE_CFLAGS "-I${PHOTOSPLINE_INCDIR} -O3 -ffast-math -fpeel-loops -std=c99")
  IF (CMAKE_SYSTEM_PROCESSOR MATCHES "^i.86$")
    SET (PHOTOSPLINE_CFLAGS "${PHOTOSPLINE_CFLAGS} -msse2")
  ELSEIF (CMAKE_SYSTEM_PROCESSOR MATCHES "^(powerpc|ppc)")
    SET (PHOTOSPLINE_CFLAGS "${PHOTOSPLINE_CFLAGS} -maltivec")
  ELSEIF (CMAKE_SYSTEM_PROCESSOR MATCHES "^sparc")
    SET (PHOTOSPLINE_CFLAGS "${PHOTOSPLINE_CFLAGS} -mvis")
  ENDIF ()
  SET (PHOTOSPLINE_CFLAGS ${PHOTOSPLINE_CFLAGS} CACHE STRING "Compiler flags specific to this project")
ENDIF ()
ADD_DEFINITIONS (${PLATFORM_FLAGS} ${PHOTOSPLINE_CFLAGS})

# -----------------------------------------------------------------------------
# Set up the installation
# -----------------------------------------------------------------------------
INCLUDE_DIRECTORIES (
  ${CMAKE_SOURCE_DIR}/include
  ${CFITSIO_INCLUDE_DIR}
  ${GSL_INCLUDE_DIR})

# Core library
LIST (APPEND core_HEADERS
  ${CMAKE_SOURCE_DIR}/include/photospline/bspline.h
  ${CMAKE_SOURCE_DIR}/include/photospline/splinepdf.h
  ${CMAKE_SOURCE_DIR}/include/photospline/splinetable.h)
LIST (APPEND core_SOURCES
  ${CMAKE_SOURCE_DIR}/src/core/bspline.c
  ${CMAKE_SOURCE_DIR}/src/core/fitstable.c
  ${CMAKE_SOURCE_DIR}/src/core/splinepdf.c)
ADD_LIBRARY (photospline SHARED ${core_SOURCES})
TARGET_LINK_LIBRARIES (photospline
  ${CFITSIO_LIBRARIES}
  ${GSL_LIBRARIES})
INSTALL (TARGETS photospline LIBRARY DESTINATION lib)
INSTALL (FILES ${core_HEADERS} DESTINATION ${PHOTOSPLINE_INCDIR}/photospline)
SET (PHOTOSPLINE_LDFLAGS "-L${PHOTOSPLINE_LIBDIR} -lphotospline")

IF (PYTHON_FOUND)
  EXECUTE_PROCESS (COMMAND ${PYTHON_EXECUTABLE} -c
    "from distutils.sysconfig import get_python_lib; print get_python_lib(prefix='')"
    OUTPUT_VARIABLE PYTHON_MODULE_DIR
    OUTPUT_STRIP_TRAILING_WHITESPACE)
  FILE(GLOB py_SOURCES ${CMAKE_SOURCE_DIR}/python/photospline/*.py)
  INSTALL (FILES ${py_SOURCES}
           DESTINATION ${PYTHON_MODULE_DIR}/photospline)
  FILE(GLOB py_SOURCES ${CMAKE_SOURCE_DIR}/python/photospline/glam/*.py)
  INSTALL (FILES ${py_SOURCES}
      DESTINATION ${PYTHON_MODULE_DIR}/photospline/glam)
ENDIF (PYTHON_FOUND)

# C GLAM fitting library
IF (NUMPY_FOUND AND BLAS_FOUND AND LAPACK_FOUND AND SUITESPARSE_FOUND)
  INCLUDE_DIRECTORIES (
    ${LAPACK_INCLUDE_DIR}
    ${SUITESPARSE_INCLUDE_DIR})
  
  LIST (APPEND cfitter_SOURCES
    ${CMAKE_SOURCE_DIR}/src/cfitter/cholesky_solve.c
    ${CMAKE_SOURCE_DIR}/src/cfitter/glam.c
    ${CMAKE_SOURCE_DIR}/src/cfitter/nnls.c
    ${CMAKE_SOURCE_DIR}/src/cfitter/splineutil.c
    ${CMAKE_SOURCE_DIR}/src/cfitter/pyglam.c)

  ADD_LIBRARY (spglam SHARED ${cfitter_SOURCES})
  ADD_DEFINITIONS ("-I${PYTHON_INCLUDE_DIR} -I${NUMPY_INCLUDE_DIR}")
  LIST (APPEND cfitter_LINK_LIBRARIES
    ${CFITSIO_LIBRARIES}
    ${GSL_LIBRARIES}
    ${SUITESPARSE_LIBRARIES}
    ${BLAS_LIBRARIES}
    ${LAPACK_LIBRARIES}
    ${PYTHON_LIBRARIES}
    photospline
  )
  # Assume that if TBB can be found, we need to link
  # against it to use SuiteSparse
  IF (TBB_FOUND)
    LIST (APPEND cfitter_LINK_LIBRARIES ${TBB_LIBRARIES})
  ENDIF (TBB_FOUND)
  SET_TARGET_PROPERTIES(spglam PROPERTIES LINKER_LANGUAGE CXX)
  TARGET_LINK_LIBRARIES (spglam ${cfitter_LINK_LIBRARIES})
  SET_TARGET_PROPERTIES(spglam PROPERTIES OUTPUT_NAME spglam PREFIX "" SUFFIX ".so")
  INSTALL (TARGETS spglam LIBRARY DESTINATION ${PYTHON_MODULE_DIR}/photospline)

ELSEIF(NOT NUMPY_FOUND)
  MESSAGE("Numpy not found, skipping build of fitter")
ELSEIF(NOT BLAS_FOUND)
  MESSAGE("No BLAS library not found, skipping build of fitter")
ELSEIF(NOT LAPACK_FOUND)
  MESSAGE("No LAPACK library found, skipping build of fitter")
ELSEIF(NOT SUITESPARSE_FOUND)
  MESSAGE("SuiteSparse not found, skipping build of fitter")
ENDIF ()

SET (PHOTOSPLINE_LDFLAGS ${PHOTOSPLINE_LDFLAGS}
     CACHE STRING "Linker flags specific to this project")

# -----------------------------------------------------------------------------
# Create a script for configuring the user environment
# -----------------------------------------------------------------------------
MESSAGE ("-- Creating photospline-config script")
CONFIGURE_FILE (${CMAKE_SOURCE_DIR}/cmake/photospline-config.in
  ${CMAKE_BINARY_DIR}/photospline-config
  @ONLY)
INSTALL (PROGRAMS ${CMAKE_BINARY_DIR}/photospline-config DESTINATION bin)

# -----------------------------------------------------------------------------
# Add uninstall target for running "make uninstall" in the build directory
# -----------------------------------------------------------------------------
CONFIGURE_FILE (
  "${CMAKE_SOURCE_DIR}/cmake/cmake_uninstall.cmake.in"
  "${CMAKE_BINARY_DIR}/cmake/cmake_uninstall_cmake"
  IMMEDIATE @ONLY)
ADD_CUSTOM_TARGET (uninstall
  "${CMAKE_COMMAND}" -P "${CMAKE_BINARY_DIR}/cmake/cmake_uninstall_cmake")

# -----------------------------------------------------------------------------
# Documentation
# -----------------------------------------------------------------------------
ADD_SUBDIRECTORY(docs)

# -----------------------------------------------------------------------------
# Package control
# -----------------------------------------------------------------------------
SET (CPACK_PACKAGE_NAME "photospline")
SET (CPACK_RESOURCE_FILE_LICENSE "${CMAKE_SOURCE_DIR}/COPYING.txt")
SET (CPACK_PACKAGE_VERSION_MAJOR "${PHOTOSPLINE_MAJOR_VERSION}")
SET (CPACK_PACKAGE_VERSION_MINOR "${PHOTOSPLINE_MINOR_VERSION}")
SET (CPACK_PACKAGE_VERSION_PATCH "${PHOTOSPLINE_PATCH_VERSION}")
SET (CPACK_GENERATOR "STGZ;TGZ")
SET (CPACK_SOURCE_PACKAGE_FILE_NAME "${CPACK_PACKAGE_NAME}-${CPACK_PACKAGE_VERSION_MAJOR}.${CPACK_PACKAGE_VERSION_MINOR}.${CPACK_PACKAGE_VERSION_PATCH}")
INCLUDE (CPack)



==> photospline/COPYING.txt <==
Copyright (c) 2009-2012, Nathan Whitehorn and Jakob van Santen
All rights reserved.

Redistribution and use in source and binary forms, with or without modification, are permitted provided that the following conditions are met:

- Redistributions of source code must retain the above copyright notice, this list of conditions and the following disclaimer.
- Redistributions in binary form must reproduce the above copyright notice, this list of conditions and the following disclaimer in the documentation and/or other materials provided with the distribution.

THIS SOFTWARE IS PROVIDED BY THE COPYRIGHT HOLDERS AND CONTRIBUTORS "AS IS" AND ANY EXPRESS OR IMPLIED WARRANTIES, INCLUDING, BUT NOT LIMITED TO, THE IMPLIED WARRANTIES OF MERCHANTABILITY AND FITNESS FOR A PARTICULAR PURPOSE ARE DISCLAIMED. IN NO EVENT SHALL THE COPYRIGHT HOLDER OR CONTRIBUTORS BE LIABLE FOR ANY DIRECT, INDIRECT, INCIDENTAL, SPECIAL, EXEMPLARY, OR CONSEQUENTIAL DAMAGES (INCLUDING, BUT NOT LIMITED TO, PROCUREMENT OF SUBSTITUTE GOODS OR SERVICES; LOSS OF USE, DATA, OR PROFITS; OR BUSINESS INTERRUPTION) HOWEVER CAUSED AND ON ANY THEORY OF LIABILITY, WHETHER IN CONTRACT, STRICT LIABILITY, OR TORT (INCLUDING NEGLIGENCE OR OTHERWISE) ARISING IN ANY WAY OUT OF THE USE OF THIS SOFTWARE, EVEN IF ADVISED OF THE POSSIBILITY OF SUCH DAMAGE.


==> photospline/README.txt <==

Photospline
===========

Photospline is a tool for fitting gridded data to tensor-product B-spline
surfaces. It consists of two components:

* A reader library, implemented in pure C.
* A fitting library, implemented in Python and C.

A user manual can be found in docs/source/; it can either be read as is or
turned into a webpage/LaTeX document using sphinx (see below). Example scripts
in examples/ illustrate the penalized-spline fitting technique.

Prerequisites
-------------

Reader library
**************

The following packages are required to build and use the client library, and 
can probably be had from your favorite package manager:

* CMake (>= 2.8): http://www.cmake.org
* cfitsio (>= 3.1): http://heasarc.gsfc.nasa.gov/fitsio/
* gsl (>= 1.14): http://www.gnu.org/software/gsl/

Fitting library
***************

In addition to the packages required for the client library, the fitter
requires the following packages to function:

* Python (>= 2.5): http://www.python.org
* Numpy (>= 1.3): http://www.numpy.org
* PyFITS (>= 3.1): http://www.stsci.edu/institute/software_hardware/pyfits
* SuiteSparse (>= 3.5): http://www.cise.ufl.edu/research/sparse/
* Good BLAS and LAPACK libraries. For multi-core systems we recommend
  GotoBLAS 2: http://www.tacc.utexas.edu/tacc-projects/gotoblas2; on Apple
  systems the built-in Accelerate.framework is an acceptable alternative. The
  Netlib reference implementation and ATLAS should be avoided.

The easiest way to get Numpy and PyFITS is via easy_install (distributed with
Python), or better yet, its replacement pip (which itself can be installed via
`easy_install pip`). The same is true for matplotlib and sphinx (see below).

SuiteSparse deserves a special mention, as it is less commonly packaged and 
building it from source can be a pain. It must be configured by hand by
editing SuiteSparse_config/SuiteSparse_config.mk. Most of the defaults are
appropriate (as of version 4.0.2), but the following things need to be
changed:

* Set INSTALL_LIB and INSTALL_INCLUDE to the desired paths
* Set BLAS and LAPACK to link to GotoBLAS2 (or another high-performace
  BLAS/LAPACK implementation)
* Disable METIS graph-partitioning by commenting out the METIS_* variables
  and adding -DNPARTITION to to CHOLMOD_CONFIG

An example of the above modifications is included in this distribution
(cmake/SuiteSparse_config.mk.diff).

Example scripts
***************

The example scripts require the fitting library, plus

* matplotlib (>= 1.0): http://matplotlib.org

Documentation
*************

While the documentation is mostly human-readable, it can be turned into a
nice-looking webpage or LaTeX document with

* sphinx (>= 1.0): http://sphinx-doc.org

Configuration
-------------

The (out-of-source) build can be configured with CMake e.g. as follows::
	tar xvzf photospline.tar.gz src
	mkdir build && cd build
	cmake ../src -DCMAKE_INSTALL_PREFIX=/usr/local

If the prerequisites can't be found because they are installed in
non-standard locations, you can set environment variables named after each 
package to give CMake hints::
	export CFITSIOROOT=/random/path/cfitsio
	export PYTHONROOT=/other/path/python
	export SUITESPARSEROOT=/still/another/path/suitesparse
	export GSLROOT=/opt/gnusoft/gsl
	cmake ../src -DCMAKE_INSTALL_PREFIX=/usr/local

You can also specify some of the library paths directly. In particular, to
use GotoBLAS installed in a non-standard location::
	cmake ../src -DBLAS_LIBRARIES=/path/to/libgoto2.so -DLAPACK_LIBRARIES=/path/to/liggoto2.so

Make targets
------------

The Makefile created in the build/ directory has the following useful targets:

* photospline: Build the client library
* spglam: Build the C portion of the fitter library
* install: Install client library/headers and fitter library to
           CMAKE_INSTALL_PREFIX
* uninstall: Remove files previously installed
* package: Create a tarball of the installable components
 

==> photospline/docs/CMakeLists.txt <==

set(SPHINX_EXTRA_OPTIONS "-N;-a;-E" CACHE STRING "Sphinx options")

find_program(SPHINX_BUILD sphinx-build)

if(SPHINX_BUILD)
  message("+-- sphinx-build found, building sphinx documentation")
  set(SPHINX_PAPER_SIZE "letter" CACHE STRING "Size of paper when generating latex/pdf of documentation.  Options are 'letter' or 'a4'")
  set(SPHINX_EXTRA_OPTIONS "" CACHE STRING "Extra options to pass to sphinx")

  add_custom_target(html
    COMMAND mkdir -p ${CMAKE_BINARY_DIR}/docs ${CMAKE_CURRENT_BINARY_DIR}${CMAKE_FILES_DIRECTORY}/doctrees 
    COMMAND 
    ${SPHINX_BUILD} ${SPHINX_EXTRA_OPTIONS} 
    -b html 
    -d ${CMAKE_CURRENT_BINARY_DIR}${CMAKE_FILES_DIRECTORY}/doctrees 
    -D latex_paper_size=${SPHINX_PAPER_SIZE} 
    source
    ${CMAKE_BINARY_DIR}/docs
    WORKING_DIRECTORY ${CMAKE_CURRENT_SOURCE_DIR}
    COMMENT "Generating docs to ${CMAKE_BINARY_DIR}/docs")

  add_custom_target(latex
    COMMAND mkdir -p ${CMAKE_BINARY_DIR}/latex ${CMAKE_CURRENT_BINARY_DIR}${CMAKE_FILES_DIRECTORY}/doctrees
    COMMAND ${SPHINX_BUILD} 
    ${SPHINX_EXTRA_OPTIONS} 
    -b latex 
    -d ${CMAKE_CURRENT_BINARY_DIR}${CMAKE_FILES_DIRECTORY}/doctrees 
    -D latex_paper_size=${SPHINX_PAPER_SIZE} 
    source
    ${CMAKE_BINARY_DIR}/latex
    WORKING_DIRECTORY ${CMAKE_CURRENT_SOURCE_DIR}
    COMMENT "Generating latex to ${CMAKE_BINARY_DIR}/latex")

  configure_file(${CMAKE_CURRENT_SOURCE_DIR}/conf.py.in ${CMAKE_CURRENT_SOURCE_DIR}/source/conf.py
    @ONLY)
else()
  message("+-- sphinx-build *not* found, disabling build of sphinx documentation.")
endif()

